UnifiedCrawl: Aggregated Common Crawl for Affordable Adaptation of LLMs on Low-Resource Languages

Large language models (LLMs) under-perform on low-resource languages due to limited training data. We present a method to efficiently collect text data for low-resource languages from the entire Common Crawl corpus. Our approach, UnifiedCrawl, filters and extracts common crawl using minimal compute resources, yielding mono-lingual datasets much larger than previously available sources. We demonstrate that leveraging this data to fine-tuning multilingual LLMs via efficient adapter methods (QLoRA) significantly boosts performance on the low-resource language, while minimizing VRAM usage. Our experiments show large improvements in language modeling perplexity and an increase in few-shot prompting scores. Our work and released source code provide an affordable approach to improve LLMs for low-resource languages using consumer hardware. Our source code is available here at https://github.com/bethelmelesse/unifiedcrawl.

==> data/language_cc.dat <==
x	lang	percent
0	eng	45.9416
1	deu	5.8775
2	rus	5.794466667
3	jpn	4.739266667
4	fra	4.693733333
5	spa	4.589733333
6	zho	4.244133333
7	ita	2.734266667
8	nld	2.137033333
9	pol	1.6894
10	por	1.129166667
11	ces	1.1054
12	vie	1.046666667
13	ind	0.810566667
14	tur	0.7962
15	swe	0.707633333
16	fas	0.664333333
17	kor	0.6614
18	ara	0.640033333
19	hun	0.6176
20	ell	0.596233333
21	ron	0.533833333
22	dan	0.4382
23	tha	0.432433333
24	slk	0.419433333
25	fin	0.407433333
26	ukr	0.362633333
27	nor	0.353366667
28	bul	0.310333333
29	cat	0.238933333
30	srp	0.228933333
31	hrv	0.1996
32	lit	0.179333333
33	hin	0.177166667
34	slv	0.1739
35	est	0.144
36	heb	0.1158
37	lat	0.114966667
38	ben	0.1013
39	lav	0.0912
40	msa	0.079266667
41	bos	0.0479
42	aze	0.0464
43	sqi	0.045866667
44	tam	0.0448
45	isl	0.042433333
46	glg	0.041233333
47	kat	0.0387
48	mkd	0.035233333
49	nep	0.035066667
50	eus	0.034333333
51	hye	0.032166667
52	urd	0.027933333
53	mar	0.023966667
54	mal	0.0227
55	kaz	0.022066667
56	tel	0.018666667
57	uzb	0.017
58	mon	0.0166
59	khm	0.0158
60	nno	0.0158
61	bel	0.015666667
62	kan	0.0135
63	guj	0.013433333
64	mya	0.011866667
65	cym	0.009733333
66	epo	0.008933333
67	swa	0.008266667
68	sin	0.008066667
69	tgl	0.007333333
70	tat	0.006833333
71	gle	0.006733333
72	afr	0.0066
73	pan	0.0064
74	kur	0.0061
75	tgk	0.005266667
76	kir	0.005133333
77	ori	0.005133333
78	fao	0.004466667
79	mlt	0.004433333
80	som	0.004133333
81	ltz	0.004066667
82	lao	0.004
83	amh	0.0037
84	hau	0.003433333
85	pus	0.003233333
86	san	0.003233333
87	oci	0.0031
88	jav	0.003
89	mlg	0.0029
90	fry	0.0027
91	bak	0.002633333
92	asm	0.0025
93	bre	0.0024
94	div	0.0024
95	cos	0.002333333
96	tuk	0.002166667
97	war	0.002033333
98	kin	0.001966667
99	hat	0.001966667
100	zul	0.001833333
101	ceb	0.0018
102	yid	0.0018
103	snd	0.0016
104	gla	0.001566667
105	xho	0.001566667
106	sun	0.001466667
107	uig	0.001433333
108	bod	0.0014
109	roh	0.001366667
110	mri	0.001266667
111	yor	0.001066667
112	tir	0.000833333
113	kal	0.0008
114	hmn	0.000766667
115	bih	0.000733333
116	haw	0.000733333
117	ibo	0.0007
118	nya	0.0007
119	que	0.0007
120	sna	0.000633333
121	sot	0.000633333
122	sco	0.000633333
123	grn	0.0006
124	smo	0.0006
125	ina	0.000566667
126	vol	0.000533333
127	abk	0.0005
128	orm	0.0005
129	glv	0.000333333
130	ile	0.0003
131	kha	0.0003
132	syr	0.0003
133	iku	0.0002
134	lin	0.0002
135	lug	0.0002
136	aar	0.000133333
137	aka	0.0001
138	aym	0.0001
139	bis	0.0001
140	crs	0.0001
141	dzo	0.0001
142	fij	0.0001
143	ipk	0.0001
144	mfe	0.0001
145	run	0.0001
146	sag	0.0001
147	ton	0.0001
148	tsn	0.0001
149	wol	0.0001
150	zha	0.0001

